DensePose 3D: Lifting Canonical Surface Maps of Articulated Objects to the Third Dimension

We tackle the problem of monocular 3D reconstruction of articulated objects like humans and animals. We contribute DensePose 3D, a method that can learn such reconstructions in a weakly supervised fashion from 2D image annotations only. This is in stark contrast with previous deformable reconstruction methods that use parametric models such as SMPL pre-trained on a large dataset of 3D object scans. Because it does not require 3D scans, DensePose 3D can be used for learning a wide range of articulated categories such as different animal species. The method learns, in an end-to-end fashion, a soft partition of a given category-specific 3D template mesh into rigid parts together with a monocular reconstruction network that predicts the part motions such that they reproject correctly onto 2D DensePose-like surface annotations of the object. The decomposition of the object into parts is regularized by expressing part assignments as a combination of the smooth eigenfunctions of the Laplace-Beltrami operator. We show significant improvements compared to state-of-the-art non-rigid structure-from-motion baselines on both synthetic and real data on categories of humans and animals.

==> mylog.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.21 (TeX Live 2020) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2020-02-02> patch level 5
L3 programming layer <2020-03-06>
(/usr/local/texlive/2020/texmf-dist/tex/latex/base/article.cls
Document Class: article 2019/12/20 v1.4l Standard LaTeX document class
(/usr/local/texlive/2020/texmf-dist/tex/latex/base/size10.clo)) (./iccv.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/eso-pic/eso-pic.sty
(/usr/local/texlive/2020/texmf-dist/tex/generic/atbegshi/atbegshi.sty
(/usr/local/texlive/2020/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/local/texlive/2020/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2020/texmf-dist/tex/generic/iftex/iftex.sty))
(/usr/local/texlive/2020/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2020/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2020/texmf-dist/tex/latex/tools/xspace.sty)
ICCV 8.5 x 11-Inch Proceedings Style `iccv.sty'.
) (/usr/local/texlive/2020/texmf-dist/tex/latex/psnfss/times.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2020/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption3.sty)

Package caption Warning: Unknown document class (or package),
(caption)                standard defaults will be used.
See the caption package documentation for explanation.

) (/usr/local/texlive/2020/texmf-dist/tex/latex/sttools/cuted.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/local/texlive/2020/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty)
(/usr/local/texlive/2020/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2020/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2020/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2020/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2020/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/backref.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/usr/local/texlive/2020/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
(/usr/local/texlive/2020/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))))
(/usr/local/texlive/2020/texmf-dist/tex/generic/bitset/bitset.sty))
(/usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hpdftex.def)
(/usr/local/texlive/2020/texmf-dist/tex/latex/cleveref/cleveref.sty)
(./vedaldi.tex)
(/usr/local/texlive/2020/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def)
(./main.aux

LaTeX Warning: Label `e:rep' multiply defined.


LaTeX Warning: Label `e:rep@cref' multiply defined.


LaTeX Warning: Label `e:rep' multiply defined.


LaTeX Warning: Label `e:rep@cref' multiply defined.

) (/usr/local/texlive/2020/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
(/usr/local/texlive/2020/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2020/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2020/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty)) (/usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2020/texmf-dist/tex/latex/psnfss/ot1pcr.fd)
(/usr/local/texlive/2020/texmf-dist/tex/latex/psnfss/omspcr.fd)

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 61.
See the caption package documentation for explanation.

(./intro.tex
Underfull \vbox (badness 4940) has occurred while \output is active [1{/usr/loc
al/texlive/2020/texmf-var/fonts/map/pdftex/updmap/pdftex.map} <./images/splash.
pdf>] (/usr/local/texlive/2020/texmf-dist/tex/latex/psnfss/ot1phv.fd

LaTeX Warning: Font shape declaration has incorrect series value `mc'.
               It should not contain an `m'! Please correct it.
               Found on input line 21.


LaTeX Warning: Font shape declaration has incorrect series value `mc'.
               It should not contain an `m'! Please correct it.
               Found on input line 24.


LaTeX Warning: Font shape declaration has incorrect series value `mc'.
               It should not contain an `m'! Please correct it.
               Found on input line 27.


LaTeX Warning: Font shape declaration has incorrect series value `mc'.
               It should not contain an `m'! Please correct it.
               Found on input line 47.

)) (./related.tex [2]
Underfull \hbox (badness 4531) in paragraph at lines 22--29
 []\OT1/ptm/b/n/10 Self-supervised 3D hu-man pose es-ti-ma-tion.[] \OT1/ptm/m/n
/10 Other
) (./method.tex [3] [4 <./images/overview_figure.pdf>] (./lbo_fig.tex))
(./experiments.tex (./qual.tex
Underfull \hbox (badness 10000) in paragraph at lines 53--61

) [5 <./images/lbo/lbo_00000_000_-35.png> <./images/lbo/lbo_00001_000_-35.png> 
<./images/lbo/lbo_00002_000_-35.png> <./images/lbo/lbo_00003_000_-35.png> <./im
ages/lbo/lbo_00004_000_-35.png> <./images/lbo/lbo_00005_000_-35.png> <./images/
lbo/lbo_00006_000_-35.png> <./images/lbo/lbo_00007_000_-35.png> <./images/lbo/l
bo_00008_000_-35.png> <./images/lbo/lbo_00009_000_-35.png> <./images/lbo/lbo_00
010_000_-35.png> <./images/lbo/lbo_00011_000_-35.png>]
! Interruption.
<to be read again> \AtBegShi@Output 
                                    \endgroup \set@typeset@protect 
l.10 
     
? (./qual-dogs.tex)
Underfull \hbox (badness 2865) in paragraph at lines 38--46
 []\OT1/ptm/b/n/10 Human 3.6M[] \OT1/ptm/m/n/10 con-sists of real im-ages of 7 
peo-ple

Overfull \hbox (4.69307pt too wide) in paragraph at lines 85--106
 [][] 
[6 <./images/qualitative/dpc3dpo-up3d_026_c3dpo_00000_M.l.l_canonicalization=0.
1_MOD.camera_scale=True_MOD.argmin_translation=True/test_00008264_pcl_raw_solid
_000_000.png> <./images/qualitative/dpc3dpo-up3d_026_c3dpo_00000_M.l.l_canonica
lization=0.1_MOD.camera_scale=True_MOD.argmin_translation=True/test_00008264_pc
l_raw_solid_000_089.png> <./images/qualitative/dpc3dpo-up3d_040_ablation_00015_
M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M.
l.l_arap=0.3_MOD.shape_basis_size=0/test_00008264_mesh_raw_partseg_000_000.png>
 <./images/qualitative/dpc3dpo-up3d_040_ablation_00015_M.l.l_canonicalization=0
.1_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.3_MOD.shape_b
asis_size=0/test_00008264_mesh_raw_partseg_000_089.png> <./images/qualitative/d
pc3dpo-up3d_026_c3dpo_00000_M.l.l_canonicalization=0.1_MOD.camera_scale=True_MO
D.argmin_translation=True/test_00015389_pcl_raw_solid_000_000.png> <./images/qu
alitative/dpc3dpo-up3d_026_c3dpo_00000_M.l.l_canonicalization=0.1_MOD.camera_sc
ale=True_MOD.argmin_translation=True/test_00015389_pcl_raw_solid_000_089.png> <
./images/qualitative/dpc3dpo-up3d_040_ablation_00015_M.l.l_canonicalization=0.1
_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.3_MOD.shape_bas
is_size=0/test_00015389_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc
3dpo-up3d_040_ablation_00015_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.00
1_M.l.l_local_rigidity=0.0_M.l.l_arap=0.3_MOD.shape_basis_size=0/test_00015389_
mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-up3d_026_c3dpo_0000
0_M.l.l_canonicalization=0.1_MOD.camera_scale=True_MOD.argmin_translation=True/
test_00033722_pcl_raw_solid_000_000.png> <./images/qualitative/dpc3dpo-up3d_026
_c3dpo_00000_M.l.l_canonicalization=0.1_MOD.camera_scale=True_MOD.argmin_transl
ation=True/test_00033722_pcl_raw_solid_000_089.png> <./images/qualitative/dpc3d
po-up3d_040_ablation_00015_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_
M.l.l_local_rigidity=0.0_M.l.l_arap=0.3_MOD.shape_basis_size=0/test_00033722_me
sh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-up3d_040_ablation_000
15_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0
_M.l.l_arap=0.3_MOD.shape_basis_size=0/test_00033722_mesh_raw_partseg_000_089.p
ng> <./images/qualitative/dpc3dpo-up3d_026_c3dpo_00000_M.l.l_canonicalization=0
.1_MOD.camera_scale=True_MOD.argmin_translation=True/test_00025275_pcl_raw_soli
d_000_000.png> <./images/qualitative/dpc3dpo-up3d_026_c3dpo_00000_M.l.l_canonic
alization=0.1_MOD.camera_scale=True_MOD.argmin_translation=True/test_00025275_p
cl_raw_solid_000_089.png> <./images/qualitative/dpc3dpo-up3d_040_ablation_00015
_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M
.l.l_arap=0.3_MOD.shape_basis_size=0/test_00025275_mesh_raw_partseg_000_000.png
> <./images/qualitative/dpc3dpo-up3d_040_ablation_00015_M.l.l_canonicalization=
0.1_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.3_MOD.shape_
basis_size=0/test_00025275_mesh_raw_partseg_000_089.png> <./images/qualitative/
dpc3dpo-up3d_040_ablation_00015_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0
.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.3_MOD.shape_basis_size=0/test_000082
64_image_kp_lbo.png (PNG copy)> <./images/qualitative/dpc3dpo-up3d_040_ablation
_00015_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_local_rigidity
=0.0_M.l.l_arap=0.3_MOD.shape_basis_size=0/test_00015389_image_kp_lbo.png (PNG 
copy)> <./images/qualitative/dpc3dpo-up3d_040_ablation_00015_M.l.l_canonicaliza
tion=0.1_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.3_MOD.s
hape_basis_size=0/test_00033722_image_kp_lbo.png (PNG copy)> <./images/qualitat
ive/dpc3dpo-up3d_040_ablation_00015_M.l.l_canonicalization=0.1_M.l.l_part_entro
py=0.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.3_MOD.shape_basis_size=0/test_00
025275_image_kp_lbo.png (PNG copy)>]
! Interruption.
<to be read again> \AtBegShi@Output 
                                    \endgroup \set@typeset@protect 
l.114 
      
? (./qual-h36m3dpw.tex) (./qual-lvis.tex)
Underfull \hbox (badness 1565) in paragraph at lines 131--147
 []\OT1/ptm/b/n/10 Removing the part-based model.[] \OT1/ptm/m/n/10 Two rea-son
s why

Underfull \vbox (badness 3861) has occurred while \output is active [7 <./image
s/qualitative/dpc3dpo-standogs_007_lboc3dpo_00005_MOD.shared_scale=True_M.l.l_c
anonicalization=0.1_MOD.lbo_num_harmonics=64_MOD.weight_reprojection_by_area=Tr
ue/val_00000899_mesh_raw_solid_000_000.png> <./images/qualitative/dpc3dpo-stand
ogs_007_lboc3dpo_00005_MOD.shared_scale=True_M.l.l_canonicalization=0.1_MOD.lbo
_num_harmonics=64_MOD.weight_reprojection_by_area=True/val_00000899_mesh_raw_so
lid_000_089.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00033_MOD.
shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_n
um_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00000899_mes
h_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_
00033_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001
_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00
000899_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-standogs_010
_ablation_00033_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_ent
ropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_siz
e=5/val_00000899_gt_mesh_raw_err_000_000.png> <./images/qualitative/dpc3dpo-sta
ndogs_010_ablation_00033_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l
_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_
basis_size=5/val_00000899_gt_mesh_raw_err_000_089.png> <./images/qualitative/dp
c3dpo-standogs_007_lboc3dpo_00005_MOD.shared_scale=True_M.l.l_canonicalization=
0.1_MOD.lbo_num_harmonics=64_MOD.weight_reprojection_by_area=True/val_00003917_
mesh_raw_solid_000_000.png> <./images/qualitative/dpc3dpo-standogs_007_lboc3dpo
_00005_MOD.shared_scale=True_M.l.l_canonicalization=0.1_MOD.lbo_num_harmonics=6
4_MOD.weight_reprojection_by_area=True/val_00003917_mesh_raw_solid_000_089.png>
 <./images/qualitative/dpc3dpo-standogs_010_ablation_00033_MOD.shared_scale=Tru
e_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_
MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00003917_mesh_raw_partseg_00
0_000.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00033_MOD.shared
_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_har
monics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00003917_mesh_raw_
partseg_000_089.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00033_
MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.l
bo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00003917
_gt_mesh_raw_err_000_000.png> <./images/qualitative/dpc3dpo-standogs_010_ablati
on_00033_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.
001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val
_00003917_gt_mesh_raw_err_000_089.png> <./images/qualitative/dpc3dpo-standogs_0
07_lboc3dpo_00005_MOD.shared_scale=True_M.l.l_canonicalization=0.1_MOD.lbo_num_
harmonics=64_MOD.weight_reprojection_by_area=True/val_00000120_mesh_raw_solid_0
00_000.png> <./images/qualitative/dpc3dpo-standogs_007_lboc3dpo_00005_MOD.share
d_scale=True_M.l.l_canonicalization=0.1_MOD.lbo_num_harmonics=64_MOD.weight_rep
rojection_by_area=True/val_00000120_mesh_raw_solid_000_089.png> <./images/quali
tative/dpc3dpo-standogs_010_ablation_00033_MOD.shared_scale=True_M.l.l_canonica
lization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_p
arts=10_MOD.shape_basis_size=5/val_00000120_mesh_raw_partseg_000_000.png> <./im
ages/qualitative/dpc3dpo-standogs_010_ablation_00033_MOD.shared_scale=True_M.l.
l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.nu
m_latent_parts=10_MOD.shape_basis_size=5/val_00000120_mesh_raw_partseg_000_089.
png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00033_MOD.shared_scale
=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics
=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00000120_gt_mesh_raw_err
_000_000.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00033_MOD.sha
red_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_
harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00000120_gt_mes
h_raw_err_000_089.png> <./images/qualitative/dpc3dpo-standogs_007_lboc3dpo_0000
5_MOD.shared_scale=True_M.l.l_canonicalization=0.1_MOD.lbo_num_harmonics=64_MOD
.weight_reprojection_by_area=True/val_00003909_mesh_raw_solid_000_000.png> <./i
mages/qualitative/dpc3dpo-standogs_007_lboc3dpo_00005_MOD.shared_scale=True_M.l
.l_canonicalization=0.1_MOD.lbo_num_harmonics=64_MOD.weight_reprojection_by_are
a=True/val_00003909_mesh_raw_solid_000_089.png> <./images/qualitative/dpc3dpo-s
tandogs_010_ablation_00033_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l
.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shap
e_basis_size=5/val_00003909_mesh_raw_partseg_000_000.png> <./images/qualitative
/dpc3dpo-standogs_010_ablation_00033_MOD.shared_scale=True_M.l.l_canonicalizati
on=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=1
0_MOD.shape_basis_size=5/val_00003909_mesh_raw_partseg_000_089.png> <./images/q
ualitative/dpc3dpo-standogs_010_ablation_00033_MOD.shared_scale=True_M.l.l_cano
nicalization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_late
nt_parts=10_MOD.shape_basis_size=5/val_00003909_gt_mesh_raw_err_000_000.png> <.
/images/qualitative/dpc3dpo-standogs_010_ablation_00033_MOD.shared_scale=True_M
.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD
.num_latent_parts=10_MOD.shape_basis_size=5/val_00003909_gt_mesh_raw_err_000_08
9.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00033_MOD.shared_sca
le=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.lbo_num_harmoni
cs=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00000899_image_kp_part
seg.png (PNG copy)> <./images/qualitative/dpc3dpo-standogs_010_ablation_00033_M
OD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_MOD.lb
o_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00003917_
image_kp_partseg.png (PNG copy)> <./images/qualitative/dpc3dpo-standogs_010_abl
ation_00033_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy
=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/
val_00000120_image_kp_partseg.png (PNG copy)> <./images/qualitative/dpc3dpo-sta
ndogs_010_ablation_00033_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l
_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_
basis_size=5/val_00003909_image_kp_partseg.png (PNG copy)>]) (./conclusions.tex
) [8 <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_00000_MOD.lbo_vertex_tra
nsform_model=translation_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/S9_
Purchases_1.58860488_000846_mesh_over_image_raw_solid.png (PNG copy)> <./images
/qualitative/dpc3dpo-h36m21_018_lboc3dpo_00000_MOD.lbo_vertex_transform_model=t
ranslation_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/S9_Purchases_1.58
860488_000846_mesh_raw_solid_000_089.png> <./images/qualitative/dpc3dpo-h36m21_
021_weight_repro_00003_M.l.l_arap=0.3_MOD.shared_scale=False/S9_Purchases_1.588
60488_000846_mesh_over_image_raw_partseg.png (PNG copy)> <./images/qualitative/
dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shared_scale=False/S9_
Purchases_1.58860488_000846_mesh_raw_partseg_000_089.png> <./images/qualitative
/dpc3dpo-h36m21_018_lboc3dpo_00000_MOD.lbo_vertex_transform_model=translation_M
.l.l_canonicalization=1.0_MOD.shape_basis_size=10/S9_Discussion_2.55011271_0019
91_mesh_over_image_raw_solid.png (PNG copy)> <./images/qualitative/dpc3dpo-h36m
21_018_lboc3dpo_00000_MOD.lbo_vertex_transform_model=translation_M.l.l_canonica
lization=1.0_MOD.shape_basis_size=10/S9_Discussion_2.55011271_001991_mesh_raw_s
olid_000_089.png> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M
.l.l_arap=0.3_MOD.shared_scale=False/S9_Discussion_2.55011271_001991_mesh_over_
image_raw_partseg.png (PNG copy)> <./images/qualitative/dpc3dpo-h36m21_021_weig
ht_repro_00003_M.l.l_arap=0.3_MOD.shared_scale=False/S9_Discussion_2.55011271_0
01991_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_018_lb
oc3dpo_00000_MOD.lbo_vertex_transform_model=translation_M.l.l_canonicalization=
1.0_MOD.shape_basis_size=10/downtown_runForBus_00/image_00090_mesh_over_image_r
aw_solid.png (PNG copy)> <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_0000
0_MOD.lbo_vertex_transform_model=translation_M.l.l_canonicalization=1.0_MOD.sha
pe_basis_size=10/downtown_runForBus_00/image_00090_mesh_raw_solid_000_089.png> 
<./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.
shared_scale=False/downtown_runForBus_00/image_00090_mesh_over_image_raw_partse
g.png (PNG copy)> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M
.l.l_arap=0.3_MOD.shared_scale=False/downtown_runForBus_00/image_00090_mesh_raw
_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_00000_M
OD.lbo_vertex_transform_model=translation_M.l.l_canonicalization=1.0_MOD.shape_
basis_size=10/downtown_weeklyMarket_00/image_00532_mesh_over_image_raw_solid.pn
g (PNG copy)> <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_00000_MOD.lbo_v
ertex_transform_model=translation_M.l.l_canonicalization=1.0_MOD.shape_basis_si
ze=10/downtown_weeklyMarket_00/image_00532_mesh_raw_solid_000_089.png> <./image
s/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shared_s
cale=False/downtown_weeklyMarket_00/image_00532_mesh_over_image_raw_partseg.png
 (PNG copy)> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_
arap=0.3_MOD.shared_scale=False/downtown_weeklyMarket_00/image_00532_mesh_raw_p
artseg_000_089.png> <./images/qualitative/dpc3dpo-lvis_037_bear_4936_lboc3dpo_0
0000_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/000000377282_mesh_over_
image_raw_solid.png (PNG copy)> <./images/qualitative/dpc3dpo-lvis_037_bear_493
6_lboc3dpo_00000_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/00000037728
2_mesh_raw_solid_000_089.png> <./images/qualitative/dpc3dpo-lvis_024_bear_4936_
00012_M.l.l_arap=1.0_MOD.num_latent_parts=7_MOD.uncertainty_sigma_clip=0.1/0000
00377282_mesh_over_image_raw_partseg.png (PNG copy)> <./images/qualitative/dpc3
dpo-lvis_024_bear_4936_00012_M.l.l_arap=1.0_MOD.num_latent_parts=7_MOD.uncertai
nty_sigma_clip=0.1/000000377282_mesh_raw_partseg_000_089.png> <./images/qualita
tive/dpc3dpo-lvis_037_bear_4936_lboc3dpo_00000_M.l.l_canonicalization=1.0_MOD.s
hape_basis_size=10/000000218960_mesh_over_image_raw_solid.png (PNG copy)> <./im
ages/qualitative/dpc3dpo-lvis_037_bear_4936_lboc3dpo_00000_M.l.l_canonicalizati
on=1.0_MOD.shape_basis_size=10/000000218960_mesh_raw_solid_000_089.png> <./imag
es/qualitative/dpc3dpo-lvis_024_bear_4936_00012_M.l.l_arap=1.0_MOD.num_latent_p
arts=7_MOD.uncertainty_sigma_clip=0.1/000000218960_mesh_over_image_raw_partseg.
png (PNG copy)> <./images/qualitative/dpc3dpo-lvis_024_bear_4936_00012_M.l.l_ar
ap=1.0_MOD.num_latent_parts=7_MOD.uncertainty_sigma_clip=0.1/000000218960_mesh_
raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-lvis_043_zebra_5002_lboc
3dpo_00000_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/000000229107_mesh
_over_image_raw_solid.png (PNG copy)> <./images/qualitative/dpc3dpo-lvis_043_ze
bra_5002_lboc3dpo_00000_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/0000
00229107_mesh_raw_solid_000_089.png> <./images/qualitative/dpc3dpo-lvis_029_sig
ma_zebra_00024_M.l.l_local_rigidity=0.001_M.l.l_arap=1.0_MOD.num_latent_parts=1
0_MOD.uncertainty_sigma_clip=0.1/000000229107_mesh_over_image_raw_partseg.png (
PNG copy)> <./images/qualitative/dpc3dpo-lvis_029_sigma_zebra_00024_M.l.l_local
_rigidity=0.001_M.l.l_arap=1.0_MOD.num_latent_parts=10_MOD.uncertainty_sigma_cl
ip=0.1/000000229107_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo
-lvis_043_zebra_5002_lboc3dpo_00000_M.l.l_canonicalization=1.0_MOD.shape_basis_
size=10/000000187434_mesh_over_image_raw_solid.png (PNG copy)> <./images/qualit
ative/dpc3dpo-lvis_043_zebra_5002_lboc3dpo_00000_M.l.l_canonicalization=1.0_MOD
.shape_basis_size=10/000000187434_mesh_raw_solid_000_089.png> <./images/qualita
tive/dpc3dpo-lvis_029_sigma_zebra_00024_M.l.l_local_rigidity=0.001_M.l.l_arap=1
.0_MOD.num_latent_parts=10_MOD.uncertainty_sigma_clip=0.1/000000187434_mesh_ove
r_image_raw_partseg.png (PNG copy)> <./images/qualitative/dpc3dpo-lvis_029_sigm
a_zebra_00024_M.l.l_local_rigidity=0.001_M.l.l_arap=1.0_MOD.num_latent_parts=10
_MOD.uncertainty_sigma_clip=0.1/000000187434_mesh_raw_partseg_000_089.png> <./i
mages/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shar
ed_scale=False/S9_Purchases_1.58860488_000846_image_kp_partseg.png (PNG copy)> 
<./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.
shared_scale=False/S9_Discussion_2.55011271_001991_image_kp_partseg.png (PNG co
py)> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3
_MOD.shared_scale=False/downtown_runForBus_00/image_00090_image_kp_partseg.png 
(PNG copy)> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_a
rap=0.3_MOD.shared_scale=False/downtown_weeklyMarket_00/image_00532_image_kp_pa
rtseg.png (PNG copy)> <./images/qualitative/dpc3dpo-lvis_024_bear_4936_00012_M.
l.l_arap=1.0_MOD.num_latent_parts=7_MOD.uncertainty_sigma_clip=0.1/000000377282
_image_kp_partseg.png (PNG copy)> <./images/qualitative/dpc3dpo-lvis_024_bear_4
936_00012_M.l.l_arap=1.0_MOD.num_latent_parts=7_MOD.uncertainty_sigma_clip=0.1/
000000218960_image_kp_partseg.png (PNG copy)> <./images/qualitative/dpc3dpo-lvi
s_029_sigma_zebra_00024_M.l.l_local_rigidity=0.001_M.l.l_arap=1.0_MOD.num_laten
t_parts=10_MOD.uncertainty_sigma_clip=0.1/000000229107_image_kp_partseg.png (PN
G copy)> <./images/qualitative/dpc3dpo-lvis_029_sigma_zebra_00024_M.l.l_local_r
igidity=0.001_M.l.l_arap=1.0_MOD.num_latent_parts=10_MOD.uncertainty_sigma_clip
=0.1/000000187434_image_kp_partseg.png (PNG copy)> <./images/varnumparts.pdf>]
(./appendix.tex [9] (./qual-lvis-sup.tex) (./qual-h36m.tex
Underfull \hbox (badness 10000) in paragraph at lines 77--83

) (./qual-3dpw.tex) (./qual-dogs-sup.tex)) (./main.bbl (./main.brf) [10 <./imag
es/dp3d-noise.pdf> <./images/dp3d-legs.pdf

pdfTeX warning: pdflatex (file ./images/dp3d-legs.pdf): PDF inclusion: multiple
 pdfs with page group included in a single page
>]
Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \hbox (badness 4060) in paragraph at lines 112--112
[]\OT1/ptm/m/n/9 Dylan Drover, Ro-hith MV, Ching-Hang Chen, Amit

Underfull \vbox (badness 10000) has occurred while \output is active [11 <./ima
ges/qualitative/dpc3dpo-lvis_037_bear_4936_lboc3dpo_00000_M.l.l_canonicalizatio
n=1.0_MOD.shape_basis_size=10/000000538957_mesh_over_image_raw_solid.png (PNG c
opy)> <./images/qualitative/dpc3dpo-lvis_037_bear_4936_lboc3dpo_00000_M.l.l_can
onicalization=1.0_MOD.shape_basis_size=10/000000538957_mesh_raw_solid_000_089.p
ng> <./images/qualitative/dpc3dpo-lvis_024_bear_4936_00012_M.l.l_arap=1.0_MOD.n
um_latent_parts=7_MOD.uncertainty_sigma_clip=0.1/000000538957_mesh_over_image_r
aw_partseg.png (PNG copy)> <./images/qualitative/dpc3dpo-lvis_024_bear_4936_000
12_M.l.l_arap=1.0_MOD.num_latent_parts=7_MOD.uncertainty_sigma_clip=0.1/0000005
38957_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-lvis_037_bear
_4936_lboc3dpo_00000_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/0000005
81594_mesh_over_image_raw_solid.png (PNG copy)> <./images/qualitative/dpc3dpo-l
vis_037_bear_4936_lboc3dpo_00000_M.l.l_canonicalization=1.0_MOD.shape_basis_siz
e=10/000000581594_mesh_raw_solid_000_089.png> <./images/qualitative/dpc3dpo-lvi
s_024_bear_4936_00012_M.l.l_arap=1.0_MOD.num_latent_parts=7_MOD.uncertainty_sig
ma_clip=0.1/000000581594_mesh_over_image_raw_partseg.png (PNG copy)> <./images/
qualitative/dpc3dpo-lvis_024_bear_4936_00012_M.l.l_arap=1.0_MOD.num_latent_part
s=7_MOD.uncertainty_sigma_clip=0.1/000000581594_mesh_raw_partseg_000_089.png> <
./images/qualitative/dpc3dpo-lvis_043_zebra_5002_lboc3dpo_00000_M.l.l_canonical
ization=1.0_MOD.shape_basis_size=10/000000228565_mesh_over_image_raw_solid.png 
(PNG copy)> <./images/qualitative/dpc3dpo-lvis_043_zebra_5002_lboc3dpo_00000_M.
l.l_canonicalization=1.0_MOD.shape_basis_size=10/000000228565_mesh_raw_solid_00
0_089.png> <./images/qualitative/dpc3dpo-lvis_029_sigma_zebra_00024_M.l.l_local
_rigidity=0.001_M.l.l_arap=1.0_MOD.num_latent_parts=10_MOD.uncertainty_sigma_cl
ip=0.1/000000228565_mesh_over_image_raw_partseg.png (PNG copy)> <./images/quali
tative/dpc3dpo-lvis_029_sigma_zebra_00024_M.l.l_local_rigidity=0.001_M.l.l_arap
=1.0_MOD.num_latent_parts=10_MOD.uncertainty_sigma_clip=0.1/000000228565_mesh_r
aw_partseg_000_089.png> <./images/qualitative/dpc3dpo-lvis_043_zebra_5002_lboc3
dpo_00000_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/000000180402_mesh_
over_image_raw_solid.png (PNG copy)> <./images/qualitative/dpc3dpo-lvis_043_zeb
ra_5002_lboc3dpo_00000_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/00000
0180402_mesh_raw_solid_000_089.png> <./images/qualitative/dpc3dpo-lvis_029_sigm
a_zebra_00024_M.l.l_local_rigidity=0.001_M.l.l_arap=1.0_MOD.num_latent_parts=10
_MOD.uncertainty_sigma_clip=0.1/000000180402_mesh_over_image_raw_partseg.png (P
NG copy)> <./images/qualitative/dpc3dpo-lvis_029_sigma_zebra_00024_M.l.l_local_
rigidity=0.001_M.l.l_arap=1.0_MOD.num_latent_parts=10_MOD.uncertainty_sigma_cli
p=0.1/000000180402_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-
lvis_024_bear_4936_00012_M.l.l_arap=1.0_MOD.num_latent_parts=7_MOD.uncertainty_
sigma_clip=0.1/000000538957_image_kp_partseg.png (PNG copy)> <./images/qualitat
ive/dpc3dpo-lvis_024_bear_4936_00012_M.l.l_arap=1.0_MOD.num_latent_parts=7_MOD.
uncertainty_sigma_clip=0.1/000000581594_image_kp_partseg.png (PNG copy)> <./ima
ges/qualitative/dpc3dpo-lvis_029_sigma_zebra_00024_M.l.l_local_rigidity=0.001_M
.l.l_arap=1.0_MOD.num_latent_parts=10_MOD.uncertainty_sigma_clip=0.1/0000002285
65_image_kp_partseg.png (PNG copy)> <./images/qualitative/dpc3dpo-lvis_029_sigm
a_zebra_00024_M.l.l_local_rigidity=0.001_M.l.l_arap=1.0_MOD.num_latent_parts=10
_MOD.uncertainty_sigma_clip=0.1/000000180402_image_kp_partseg.png (PNG copy)>]
Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \hbox (badness 2486) in paragraph at lines 215--215
\OT1/ptm/m/n/9 temporal union of sub-spaces for multi-body non-rigid

Underfull \vbox (badness 10000) has occurred while \output is active [12 <./ima
ges/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.camera_scale=True_M.l.l_cano
nicalization=0.1/S11_Directions_1.58860488_000951_pcl_lbo_filtered_solid_000_00
0.png> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.camera_scale=Tr
ue_M.l.l_canonicalization=0.1/S11_Directions_1.58860488_000951_pcl_lbo_filtered
_solid_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00
003_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_arap=0.0_MOD.shar
ed_scale=False/S11_Directions_1.58860488_000951_mesh_raw_partseg_000_000.png> <
./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00003_M.l.l_canonicaliz
ation=0.1_M.l.l_part_entropy=0.001_M.l.l_arap=0.0_MOD.shared_scale=False/S11_Di
rections_1.58860488_000951_mesh_raw_partseg_000_089.png> <./images/qualitative/
dpc3dpo-h36m21_025_reprow_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_part_
entropy=0.001_M.l.l_arap=0.3_MOD.shared_scale=False/S11_Directions_1.58860488_0
00951_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-h36m21_025_re
prow_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_M.l.l_a
rap=0.3_MOD.shared_scale=False/S11_Directions_1.58860488_000951_mesh_raw_partse
g_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00005_M
.l.l_canonicalization=0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scal
e=False/S11_Directions_1.58860488_000951_mesh_raw_partseg_000_000.png> <./image
s/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00005_M.l.l_canonicalization=0
.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scale=False/S11_Directions_
1.58860488_000951_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h
36m21_018_lboc3dpo_00000_MOD.lbo_vertex_transform_model=translation_M.l.l_canon
icalization=1.0_MOD.shape_basis_size=10/S11_Directions_1.58860488_000951_mesh_r
aw_solid_000_000.png> <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_00000_M
OD.lbo_vertex_transform_model=translation_M.l.l_canonicalization=1.0_MOD.shape_
basis_size=10/S11_Directions_1.58860488_000951_mesh_raw_solid_000_089.png> <./i
mages/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shar
ed_scale=False/S11_Directions_1.58860488_000951_mesh_raw_partseg_000_000.png> <
./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.s
hared_scale=False/S11_Directions_1.58860488_000951_mesh_raw_partseg_000_089.png
> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.camera_scale=True_M.
l.l_canonicalization=0.1/S9_Discussion_2.55011271_001336_pcl_lbo_filtered_solid
_000_000.png> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.camera_s
cale=True_M.l.l_canonicalization=0.1/S9_Discussion_2.55011271_001336_pcl_lbo_fi
ltered_solid_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablat
ion_00003_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_arap=0.0_MO
D.shared_scale=False/S9_Discussion_2.55011271_001336_mesh_raw_partseg_000_000.p
ng> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00003_M.l.l_canoni
calization=0.1_M.l.l_part_entropy=0.001_M.l.l_arap=0.0_MOD.shared_scale=False/S
9_Discussion_2.55011271_001336_mesh_raw_partseg_000_089.png> <./images/qualitat
ive/dpc3dpo-h36m21_025_reprow_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_p
art_entropy=0.001_M.l.l_arap=0.3_MOD.shared_scale=False/S9_Discussion_2.5501127
1_001336_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-h36m21_025
_reprow_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_M.l.
l_arap=0.3_MOD.shared_scale=False/S9_Discussion_2.55011271_001336_mesh_raw_part
seg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00005
_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_sc
ale=False/S9_Discussion_2.55011271_001336_mesh_raw_partseg_000_000.png> <./imag
es/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00005_M.l.l_canonicalization=
0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scale=False/S9_Discussion_
2.55011271_001336_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h
36m21_018_lboc3dpo_00000_MOD.lbo_vertex_transform_model=translation_M.l.l_canon
icalization=1.0_MOD.shape_basis_size=10/S9_Discussion_2.55011271_001336_mesh_ra
w_solid_000_000.png> <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_00000_MO
D.lbo_vertex_transform_model=translation_M.l.l_canonicalization=1.0_MOD.shape_b
asis_size=10/S9_Discussion_2.55011271_001336_mesh_raw_solid_000_089.png> <./ima
ges/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shared
_scale=False/S9_Discussion_2.55011271_001336_mesh_raw_partseg_000_000.png> <./i
mages/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shar
ed_scale=False/S9_Discussion_2.55011271_001336_mesh_raw_partseg_000_089.png> <.
/images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.camera_scale=True_M.l.l_
canonicalization=0.1/S9_WalkDog.60457274_000836_pcl_lbo_filtered_solid_000_000.
png> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.camera_scale=True
_M.l.l_canonicalization=0.1/S9_WalkDog.60457274_000836_pcl_lbo_filtered_solid_0
00_089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00003_M.l.
l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_arap=0.0_MOD.shared_scale
=False/S9_WalkDog.60457274_000836_mesh_raw_partseg_000_000.png> <./images/quali
tative/dpc3dpo-h36m21_025_reprow_ablation_00003_M.l.l_canonicalization=0.1_M.l.
l_part_entropy=0.001_M.l.l_arap=0.0_MOD.shared_scale=False/S9_WalkDog.60457274_
000836_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_r
eprow_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_M.l.l_
arap=0.3_MOD.shared_scale=False/S9_WalkDog.60457274_000836_mesh_raw_partseg_000
_000.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00009_M.l.l_
canonicalization=0.0_M.l.l_part_entropy=0.001_M.l.l_arap=0.3_MOD.shared_scale=F
alse/S9_WalkDog.60457274_000836_mesh_raw_partseg_000_089.png> <./images/qualita
tive/dpc3dpo-h36m21_025_reprow_ablation_00005_M.l.l_canonicalization=0.1_M.l.l_
part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scale=False/S9_WalkDog.60457274_0008
36_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-h36m21_025_repro
w_ablation_00005_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0
.3_MOD.shared_scale=False/S9_WalkDog.60457274_000836_mesh_raw_partseg_000_089.p
ng> <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_00000_MOD.lbo_vertex_tran
sform_model=translation_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/S9_W
alkDog.60457274_000836_mesh_raw_solid_000_000.png> <./images/qualitative/dpc3dp
o-h36m21_018_lboc3dpo_00000_MOD.lbo_vertex_transform_model=translation_M.l.l_ca
nonicalization=1.0_MOD.shape_basis_size=10/S9_WalkDog.60457274_000836_mesh_raw_
solid_000_089.png> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_
M.l.l_arap=0.3_MOD.shared_scale=False/S9_WalkDog.60457274_000836_mesh_raw_parts
eg_000_000.png> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l
.l_arap=0.3_MOD.shared_scale=False/S9_WalkDog.60457274_000836_mesh_raw_partseg_
000_089.png> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.camera_sc
ale=True_M.l.l_canonicalization=0.1/S9_SittingDown.54138969_000211_pcl_lbo_filt
ered_solid_000_000.png> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MO
D.camera_scale=True_M.l.l_canonicalization=0.1/S9_SittingDown.54138969_000211_p
cl_lbo_filtered_solid_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_rep
row_ablation_00003_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_ar
ap=0.0_MOD.shared_scale=False/S9_SittingDown.54138969_000211_mesh_raw_partseg_0
00_000.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00003_M.l.
l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_arap=0.0_MOD.shared_scale
=False/S9_SittingDown.54138969_000211_mesh_raw_partseg_000_089.png> <./images/q
ualitative/dpc3dpo-h36m21_025_reprow_ablation_00009_M.l.l_canonicalization=0.0_
M.l.l_part_entropy=0.001_M.l.l_arap=0.3_MOD.shared_scale=False/S9_SittingDown.5
4138969_000211_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-h36m
21_025_reprow_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.00
1_M.l.l_arap=0.3_MOD.shared_scale=False/S9_SittingDown.54138969_000211_mesh_raw
_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_
00005_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shar
ed_scale=False/S9_SittingDown.54138969_000211_mesh_raw_partseg_000_000.png> <./
images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00005_M.l.l_canonicalizat
ion=0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scale=False/S9_Sitting
Down.54138969_000211_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dp
o-h36m21_018_lboc3dpo_00000_MOD.lbo_vertex_transform_model=translation_M.l.l_ca
nonicalization=1.0_MOD.shape_basis_size=10/S9_SittingDown.54138969_000211_mesh_
raw_solid_000_000.png> <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_00000_
MOD.lbo_vertex_transform_model=translation_M.l.l_canonicalization=1.0_MOD.shape
_basis_size=10/S9_SittingDown.54138969_000211_mesh_raw_solid_000_089.png> <./im
ages/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.share
d_scale=False/S9_SittingDown.54138969_000211_mesh_raw_partseg_000_000.png> <./i
mages/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shar
ed_scale=False/S9_SittingDown.54138969_000211_mesh_raw_partseg_000_089.png> <./
images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.sha
red_scale=False/S11_Directions_1.58860488_000951_image_kp_partseg.png (PNG copy
)> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_M
OD.shared_scale=False/S9_Discussion_2.55011271_001336_image_kp_partseg.png (PNG
 copy)> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=
0.3_MOD.shared_scale=False/S9_WalkDog.60457274_000836_image_kp_partseg.png (PNG
 copy)> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=
0.3_MOD.shared_scale=False/S9_SittingDown.54138969_000211_image_kp_partseg.png 
(PNG copy)>]
Underfull \hbox (badness 2772) in paragraph at lines 234--234
[]\OT1/ptm/m/n/9 Julieta Mar-tinez, Rayat Hos-sain, Javier Romero, and

Underfull \hbox (badness 1997) in paragraph at lines 241--241
\OT1/ptm/m/n/9 Helge Rhodin, Mo-ham-mad Shafiei, Hans-Peter Sei-del,

Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 10000) has occurred while \output is active [13 <./ima
ges/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.camera_scale=True_M.l.l_cano
nicalization=0.1/downtown_walkUphill_00/image_00312_pcl_lbo_filtered_solid_000_
000.png> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.camera_scale=
True_M.l.l_canonicalization=0.1/downtown_walkUphill_00/image_00312_pcl_lbo_filt
ered_solid_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablatio
n_00003_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_arap=0.0_MOD.
shared_scale=False/downtown_walkUphill_00/image_00312_mesh_raw_partseg_000_000.
png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00003_M.l.l_canon
icalization=0.1_M.l.l_part_entropy=0.001_M.l.l_arap=0.0_MOD.shared_scale=False/
downtown_walkUphill_00/image_00312_mesh_raw_partseg_000_089.png> <./images/qual
itative/dpc3dpo-h36m21_025_reprow_ablation_00009_M.l.l_canonicalization=0.0_M.l
.l_part_entropy=0.001_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_walkUphill
_00/image_00312_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-h36
m21_025_reprow_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.0
01_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_walkUphill_00/image_00312_mes
h_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_abla
tion_00005_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD
.shared_scale=False/downtown_walkUphill_00/image_00312_mesh_raw_partseg_000_000
.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00005_M.l.l_cano
nicalization=0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scale=False/d
owntown_walkUphill_00/image_00312_mesh_raw_partseg_000_089.png> <./images/quali
tative/dpc3dpo-h36m21_018_lboc3dpo_00000_MOD.lbo_vertex_transform_model=transla
tion_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/downtown_walkUphill_00/
image_00312_mesh_raw_solid_000_000.png> <./images/qualitative/dpc3dpo-h36m21_01
8_lboc3dpo_00000_MOD.lbo_vertex_transform_model=translation_M.l.l_canonicalizat
ion=1.0_MOD.shape_basis_size=10/downtown_walkUphill_00/image_00312_mesh_raw_sol
id_000_089.png> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l
.l_arap=0.3_MOD.shared_scale=False/downtown_walkUphill_00/image_00312_mesh_raw_
partseg_000_000.png> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_0000
3_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_walkUphill_00/image_00312_mesh
_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_
MOD.camera_scale=True_M.l.l_canonicalization=0.1/downtown_weeklyMarket_00/image
_00532_pcl_lbo_filtered_solid_000_000.png> <./images/qualitative/dpc3dpo-h36m21
_017_c3dpo_00000_MOD.camera_scale=True_M.l.l_canonicalization=0.1/downtown_week
lyMarket_00/image_00532_pcl_lbo_filtered_solid_000_089.png> <./images/qualitati
ve/dpc3dpo-h36m21_025_reprow_ablation_00003_M.l.l_canonicalization=0.1_M.l.l_pa
rt_entropy=0.001_M.l.l_arap=0.0_MOD.shared_scale=False/downtown_weeklyMarket_00
/image_00532_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-h36m21
_025_reprow_ablation_00003_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_
M.l.l_arap=0.0_MOD.shared_scale=False/downtown_weeklyMarket_00/image_00532_mesh
_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablat
ion_00009_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_M.l.l_arap=0.3_MO
D.shared_scale=False/downtown_weeklyMarket_00/image_00532_mesh_raw_partseg_000_
000.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00009_M.l.l_c
anonicalization=0.0_M.l.l_part_entropy=0.001_M.l.l_arap=0.3_MOD.shared_scale=Fa
lse/downtown_weeklyMarket_00/image_00532_mesh_raw_partseg_000_089.png> <./image
s/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00005_M.l.l_canonicalization=0
.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_weekly
Market_00/image_00532_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3d
po-h36m21_025_reprow_ablation_00005_M.l.l_canonicalization=0.1_M.l.l_part_entro
py=0.0_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_weeklyMarket_00/image_005
32_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_018_lboc3
dpo_00000_MOD.lbo_vertex_transform_model=translation_M.l.l_canonicalization=1.0
_MOD.shape_basis_size=10/downtown_weeklyMarket_00/image_00532_mesh_raw_solid_00
0_000.png> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_ar
ap=0.3_MOD.shared_scale=False/downtown_weeklyMarket_00/image_00532_mesh_raw_par
tseg_000_000.png> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_MOD.came
ra_scale=True_M.l.l_canonicalization=0.1/downtown_bar_00/image_00793_pcl_lbo_fi
ltered_solid_000_000.png> <./images/qualitative/dpc3dpo-h36m21_017_c3dpo_00000_
MOD.camera_scale=True_M.l.l_canonicalization=0.1/downtown_bar_00/image_00793_pc
l_lbo_filtered_solid_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_repr
ow_ablation_00003_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_ara
p=0.0_MOD.shared_scale=False/downtown_bar_00/image_00793_mesh_raw_partseg_000_0
00.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00003_M.l.l_ca
nonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_arap=0.0_MOD.shared_scale=Fal
se/downtown_bar_00/image_00793_mesh_raw_partseg_000_089.png> <./images/qualitat
ive/dpc3dpo-h36m21_025_reprow_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_p
art_entropy=0.001_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_bar_00/image_0
0793_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-h36m21_025_rep
row_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_M.l.l_ar
ap=0.3_MOD.shared_scale=False/downtown_bar_00/image_00793_mesh_raw_partseg_000_
089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00005_M.l.l_c
anonicalization=0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scale=Fals
e/downtown_bar_00/image_00793_mesh_raw_partseg_000_000.png> <./images/qualitati
ve/dpc3dpo-h36m21_025_reprow_ablation_00005_M.l.l_canonicalization=0.1_M.l.l_pa
rt_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_bar_00/image_0079
3_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_018_lboc3d
po_00000_MOD.lbo_vertex_transform_model=translation_M.l.l_canonicalization=1.0_
MOD.shape_basis_size=10/downtown_bar_00/image_00793_mesh_raw_solid_000_000.png>
 <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_00000_MOD.lbo_vertex_transfo
rm_model=translation_M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/downtow
n_bar_00/image_00793_mesh_raw_solid_000_089.png> <./images/qualitative/dpc3dpo-
h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_ba
r_00/image_00793_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-h3
6m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_bar_
00/image_00793_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m
21_017_c3dpo_00000_MOD.camera_scale=True_M.l.l_canonicalization=0.1/downtown_bu
s_00/image_00485_pcl_lbo_filtered_solid_000_000.png> <./images/qualitative/dpc3
dpo-h36m21_017_c3dpo_00000_MOD.camera_scale=True_M.l.l_canonicalization=0.1/dow
ntown_bus_00/image_00485_pcl_lbo_filtered_solid_000_089.png> <./images/qualitat
ive/dpc3dpo-h36m21_025_reprow_ablation_00003_M.l.l_canonicalization=0.1_M.l.l_p
art_entropy=0.001_M.l.l_arap=0.0_MOD.shared_scale=False/downtown_bus_00/image_0
0485_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-h36m21_025_rep
row_ablation_00003_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.001_M.l.l_ar
ap=0.0_MOD.shared_scale=False/downtown_bus_00/image_00485_mesh_raw_partseg_000_
089.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00009_M.l.l_c
anonicalization=0.0_M.l.l_part_entropy=0.001_M.l.l_arap=0.3_MOD.shared_scale=Fa
lse/downtown_bus_00/image_00485_mesh_raw_partseg_000_000.png> <./images/qualita
tive/dpc3dpo-h36m21_025_reprow_ablation_00009_M.l.l_canonicalization=0.0_M.l.l_
part_entropy=0.001_M.l.l_arap=0.3_MOD.shared_scale=False/downtown_bus_00/image_
00485_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-h36m21_025_re
prow_ablation_00005_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.0_M.l.l_ara
p=0.3_MOD.shared_scale=False/downtown_bus_00/image_00485_mesh_raw_partseg_000_0
00.png> <./images/qualitative/dpc3dpo-h36m21_025_reprow_ablation_00005_M.l.l_ca
nonicalization=0.1_M.l.l_part_entropy=0.0_M.l.l_arap=0.3_MOD.shared_scale=False
/downtown_bus_00/image_00485_mesh_raw_partseg_000_089.png> <./images/qualitativ
e/dpc3dpo-h36m21_018_lboc3dpo_00000_MOD.lbo_vertex_transform_model=translation_
M.l.l_canonicalization=1.0_MOD.shape_basis_size=10/downtown_bus_00/image_00485_
mesh_raw_solid_000_000.png> <./images/qualitative/dpc3dpo-h36m21_018_lboc3dpo_0
0000_MOD.lbo_vertex_transform_model=translation_M.l.l_canonicalization=1.0_MOD.
shape_basis_size=10/downtown_bus_00/image_00485_mesh_raw_solid_000_089.png> <./
images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.sha
red_scale=False/downtown_bus_00/image_00485_mesh_raw_partseg_000_000.png> <./im
ages/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.share
d_scale=False/downtown_bus_00/image_00485_mesh_raw_partseg_000_089.png> <./imag
es/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD.shared_
scale=False/downtown_walkUphill_00/image_00312_image_kp_partseg.png (PNG copy)>
 <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MOD
.shared_scale=False/downtown_bar_00/image_00793_image_kp_partseg.png (PNG copy)
> <./images/qualitative/dpc3dpo-h36m21_021_weight_repro_00003_M.l.l_arap=0.3_MO
D.shared_scale=False/downtown_bus_00/image_00485_image_kp_partseg.png (PNG copy
)>]
! Interruption.
<to be read again> \AtBegShi@Output 
                                    \endgroup \set@typeset@protect 
l.274 
      
? 
Underfull \hbox (badness 1478) in paragraph at lines 288--288
[]\OT1/ptm/m/n/9 Georgios Pavlakos, Vasileios Choutas, Nima Ghor-bani,

Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 10000) has occurred while \output is active [14 <./ima
ges/qualitative/dpc3dpo-standogs_011_ablation_00057_M.l.l_canonicalization=0.0_
M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.0_MOD.lbo_num_ha
rmonics=64_MOD.shape_basis_size=5/val_00000899_mesh_raw_partseg_000_000.png> <.
/images/qualitative/dpc3dpo-standogs_011_ablation_00057_M.l.l_canonicalization=
0.0_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.0_MOD.lbo_nu
m_harmonics=64_MOD.shape_basis_size=5/val_00000899_mesh_raw_partseg_000_089.png
> <./images/qualitative/dpc3dpo-standogs_010_ablation_00049_MOD.shared_scale=Tr
ue_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64
_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00000899_mesh_raw_partseg_0
00_000.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00049_MOD.share
d_scale=True_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_MOD.lbo_num_ha
rmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00000899_mesh_raw
_partseg_000_089.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00041
_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.0_MOD.lb
o_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00000899_
mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-standogs_010_ablati
on_00041_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.
0_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_0
0000899_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-standogs_01
1_ablation_00057_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_M.l.l_loca
l_rigidity=0.0_M.l.l_arap=0.0_MOD.lbo_num_harmonics=64_MOD.shape_basis_size=5/v
al_00003917_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-standog
s_011_ablation_00057_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_M.l.l_
local_rigidity=0.0_M.l.l_arap=0.0_MOD.lbo_num_harmonics=64_MOD.shape_basis_size
=5/val_00003917_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-sta
ndogs_010_ablation_00049_MOD.shared_scale=True_M.l.l_canonicalization=0.0_M.l.l
_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_
basis_size=5/val_00003917_mesh_raw_partseg_000_000.png> <./images/qualitative/d
pc3dpo-standogs_010_ablation_00049_MOD.shared_scale=True_M.l.l_canonicalization
=0.0_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_
MOD.shape_basis_size=5/val_00003917_mesh_raw_partseg_000_089.png> <./images/qua
litative/dpc3dpo-standogs_010_ablation_00041_MOD.shared_scale=True_M.l.l_canoni
calization=0.1_M.l.l_part_entropy=0.0_MOD.lbo_num_harmonics=64_MOD.num_latent_p
arts=10_MOD.shape_basis_size=5/val_00003917_mesh_raw_partseg_000_000.png> <./im
ages/qualitative/dpc3dpo-standogs_010_ablation_00041_MOD.shared_scale=True_M.l.
l_canonicalization=0.1_M.l.l_part_entropy=0.0_MOD.lbo_num_harmonics=64_MOD.num_
latent_parts=10_MOD.shape_basis_size=5/val_00003917_mesh_raw_partseg_000_089.pn
g> <./images/qualitative/dpc3dpo-standogs_011_ablation_00057_M.l.l_canonicaliza
tion=0.0_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.0_MOD.l
bo_num_harmonics=64_MOD.shape_basis_size=5/val_00000120_mesh_raw_partseg_000_00
0.png> <./images/qualitative/dpc3dpo-standogs_011_ablation_00057_M.l.l_canonica
lization=0.0_M.l.l_part_entropy=0.001_M.l.l_local_rigidity=0.0_M.l.l_arap=0.0_M
OD.lbo_num_harmonics=64_MOD.shape_basis_size=5/val_00000120_mesh_raw_partseg_00
0_089.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00049_MOD.shared
_scale=True_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_MOD.lbo_num_har
monics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00000120_mesh_raw_
partseg_000_000.png> <./images/qualitative/dpc3dpo-standogs_010_ablation_00049_
MOD.shared_scale=True_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_MOD.l
bo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00000120
_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-standogs_010_ablat
ion_00041_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0
.0_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_
00000120_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dpo-standogs_0
10_ablation_00041_MOD.shared_scale=True_M.l.l_canonicalization=0.1_M.l.l_part_e
ntropy=0.0_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_MOD.shape_basis_siz
e=5/val_00000120_mesh_raw_partseg_000_089.png> <./images/qualitative/dpc3dpo-st
andogs_011_ablation_00057_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.001_M
.l.l_local_rigidity=0.0_M.l.l_arap=0.0_MOD.lbo_num_harmonics=64_MOD.shape_basis
_size=5/val_00003909_mesh_raw_partseg_000_000.png> <./images/qualitative/dpc3dp
o-standogs_011_ablation_00057_M.l.l_canonicalization=0.0_M.l.l_part_entropy=0.0
01_M.l.l_local_rigidity=0.0_M.l.l_arap=0.0_MOD.lbo_num_harmonics=64_MOD.shape_b
asis_size=5/val_00003909_mesh_raw_partseg_000_089.png> <./images/qualitative/dp
c3dpo-standogs_010_ablation_00049_MOD.shared_scale=True_M.l.l_canonicalization=
0.0_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_parts=10_M
OD.shape_basis_size=5/val_00003909_mesh_raw_partseg_000_000.png> <./images/qual
itative/dpc3dpo-standogs_010_ablation_00049_MOD.shared_scale=True_M.l.l_canonic
alization=0.0_M.l.l_part_entropy=0.001_MOD.lbo_num_harmonics=64_MOD.num_latent_
parts=10_MOD.shape_basis_size=5/val_00003909_mesh_raw_partseg_000_089.png> <./i
mages/qualitative/dpc3dpo-standogs_010_ablation_00041_MOD.shared_scale=True_M.l
.l_canonicalization=0.1_M.l.l_part_entropy=0.0_MOD.lbo_num_harmonics=64_MOD.num
_latent_parts=10_MOD.shape_basis_size=5/val_00003909_mesh_raw_partseg_000_000.p
ng> <./images/qualitative/dpc3dpo-standogs_010_ablation_00041_MOD.shared_scale=
True_M.l.l_canonicalization=0.1_M.l.l_part_entropy=0.0_MOD.lbo_num_harmonics=64
_MOD.num_latent_parts=10_MOD.shape_basis_size=5/val_00003909_mesh_raw_partseg_0
00_089.png>]
! Interruption.
<to be read again> \AtBegShi@Output 
                                    \endgroup \set@typeset@protect 
l.330 
      
? 
Underfull \hbox (badness 3492) in paragraph at lines 394--394
[]\OT1/ptm/m/n/9 Hongyi Xu, Ed-uard Gabriel Baza-van, An-drei Zan-fir,

Underfull \hbox (badness 1931) in paragraph at lines 400--400
[]\OT1/ptm/m/n/9 Andrei Zan-fir, Ed-uard Gabriel Baza-van, Mi-hai Zan-fir,

Underfull \vbox (badness 10000) has occurred while \output is active) [15]
(./main.aux)

LaTeX Warning: There were multiply-defined labels.

 ){/usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/t
exlive/2020/texmf-dist/fonts/type1/public/stix/STIXGeneral-Italic.pfb></usr/loc
al/texlive/2020/texmf-dist/fonts/type1/public/stix/STIXGeneral-Regular.pfb></us
r/local/texlive/2020/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr
/local/texlive/2020/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx8.pfb></usr/l
ocal/texlive/2020/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/lo
cal/texlive/2020/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/loc
al/texlive/2020/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb></usr/local
/texlive/2020/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/t
exlive/2020/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/tex
live/2020/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb></usr/local/texliv
e/2020/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2
020/texmf-dist/fonts/type1/public/amsfonts/cm/cmss10.pfb></usr/local/texlive/20
20/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/202
0/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb></usr/local/texlive/2020/
texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive/2020/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/local/texlive/2020/texm
f-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2020/texmf-
dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/local/texlive/2020/te
xmf-dist/fonts/type1/urw/courier/ucrr8a.pfb></usr/local/texlive/2020/texmf-dist
/fonts/type1/urw/helvetic/uhvr8a.pfb></usr/local/texlive/2020/texmf-dist/fonts/
type1/urw/times/utmb8a.pfb></usr/local/texlive/2020/texmf-dist/fonts/type1/urw/
times/utmbi8a.pfb></usr/local/texlive/2020/texmf-dist/fonts/type1/urw/times/utm
r8a.pfb></usr/local/texlive/2020/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (15 pages, 66117054 bytes).
Transcript written on main.log.

